Experimental Design for Cost-Aware Learning of Causal Graphs

We consider the minimum cost intervention design problem: Given the essential graph of a causal graph and a cost to intervene on a variable, identify the set of interventions with minimum total cost that can learn any causal graph with the given essential graph. We first show that this problem is NP-hard. We then prove that we can achieve a constant factor approximation to this problem with a greedy algorithm. We then constrain the sparsity of each intervention. We develop an algorithm that returns an intervention design that is nearly optimal in terms of size for sparse graphs with sparse interventions and we discuss how to use it when there are costs on the vertices.

==> costdata/chi.dat <==
x y ey
1000 584.760703075 13.3952513929
2000 1203.39060264 31.263586292
3000 1773.28873112 27.6181360561
4000 2368.94857585 27.1782404404
5000 2954.77335017 42.7051170069

==> costdata/chi_degree.dat <==
x y ey
3.3916 131.86695484 3.86132863784
5.6384 178.33517061 6.85159066254
7.4414 211.441322185 7.35033299188
10.5602 282.468397226 8.13542274546
12.8078 339.301885247 12.8542433355
14.4328 369.811335818 11.4247664477

==> costdata/greedy.dat <==
x y ey
1000 508.674479842 11.185067334
2000 1039.83458706 23.489744398
3000 1530.77881827 22.5053642509
4000 2041.15011766 24.3860973699
5000 2554.21508119 31.3914429982

==> costdata/greedy_degree.dat <==
x y ey
3.3916 131.557032734 3.84158034738
5.6384 173.453982181 6.29061009643
7.4414 197.702278328 6.97917962818
10.5602 246.832745329 6.62099781481
12.8078 288.938248482 10.6608624159
14.4328 311.018136624 9.74831730368

==> costdata/ip.dat <==
x y ey
1000 500.613483789 11.0940448991
2000 1023.05798463 23.0637728707
3000 1505.26374546 21.9164826668
4000 2007.26161805 24.1970975187
5000 2511.33351433 31.037244243

==> costdata/ip_degree.dat <==
x y ey
3.3916 131.455013191 3.82548816602
5.6384 172.23097775 6.22099681999
7.4414 195.542352486 6.78948757617
10.5602 242.714859749 6.55702266678
12.8078 283.705237513 10.4056032974
14.4328 305.639878038 9.61884091546


==> pareto-k-sparse.dat <==
x y
561.25 0.774877453041
556.65 0.775549977927
552.5 0.777286116279
543.35 0.7862281156
533.55 0.806245810944
524.05 0.845907251434
514.5 0.929849394656
510.7 1.0
